On projection mappings and the gradient projection method on hyperbolic space forms

This paper presents several new properties of the intrinsic $\kappa$-projection into $\kappa$-hyperbolically convex sets of $\kappa$-hyperbolic space forms, along with closed-form formulas for the intrinsic $\kappa$-projection into specific $\kappa$-hyperbolically convex sets. It also discusses the relationship between the intrinsic $\kappa$-projection, the Euclidean orthogonal projection, and the Lorentz projection. These properties lay the groundwork for analyzing the gradient projection method and hold importance in their own right. Additionally, new properties of the gradient projection method to solve constrained optimization problems in $\kappa$-hyperbolic space forms are established, considering both constant and backtracking step sizes in the analysis. It is shown that every accumulation point of the sequence generated by the method for both step sizes is a stationary point for the given problem. Additionally, an iteration complexity bound is provided that upper bounds the number of iterations needed to achieve a suitable measure of stationarity for both step sizes. Finally, the properties of the constrained Fermat-Weber problem are explored, demonstrating that the sequence generated by the gradient projection method converges to its unique solution. Numerical experiments on solving the Fermat-Weber problem are presented, illustrating the theoretical findings and demonstrating the effectiveness of the proposed methods.

==> C2Dball-mean-200-alm.csv <==
x,y
0.3251364569140171,0.32838780675892626


==> C2Dball-mean-200-constraint.csv <==
x,y
0.46211715726000974,0.0
0.4620995612546674,0.004032681777237124
0.46204677457864435,0.008065056450143751
0.46195880125185024,0.012096816937776563
0.4618356479737946,0.016127656205964833
0.46167732412307644,0.020157267290692258
0.46148384175666973,0.024185343321473464
0.46125521560900595,0.028211577544723372
0.4609914630908514,0.03223566334711769
0.46069260428798153,0.03625729427894268
0.4603586619596511,0.0402761640774325
0.45998966153686144,0.04429196669009232
0.45958563112042333,0.04830439629800537
0.4591466014788172,0.052313147339122255
0.45867260604585025,0.05631791453153067
0.45816368091810966,0.060318392896703835
0.45761986485221445,0.06431427778272576
0.4570411992618632,0.06830526488749171
0.45642772821468136,0.07229105028188186
0.4557794984288641,0.07627133043290688
0.4550965592696194,0.08024580222682295
0.45437896274540834,0.08421416299221524
0.4536267635039845,0.08817611052304723
0.4528400188282325,0.09213134310167523
0.45201878863180533,0.09607955952182501
0.4511631354545618,0.10002045911153008
0.4502731244578044,0.10395374175602885
0.44934882341931626,0.10787910792061961
0.4483903027282,0.1117962586734713
0.4473976353795173,0.11570489570838818
0.4463708969687302,0.11960472136752713
0.44531016568594367,0.12349543866406544
0.44421552230995176,0.12737675130481746
0.4430870502020856,0.1312483637127985
0.4419248352998653,0.13510998104973407
0.4407289661104553,0.13896130923851313
0.4394995337039244,0.1428020549855831
0.43823663170631044,0.14663192580328532
0.43694035629248995,0.15045063003212902
0.43561080617885434,0.15425787686300244
0.4342480826157924,0.15805337635931913
0.4328522893799794,0.1618368394790975
0.4314235327664743,0.16560797809697275
0.429961921580625,0.1693665050261386
0.42846756712978207,0.17311213404021755
0.42694058321482253,0.1768445798950585
0.42538108612148356,0.1805635583504588
0.4237891946115066,0.18426878619181047
0.42216502991359334,0.18795998125166802
0.4205087157141738,0.19163686243123657
0.418820378147987,0.19529914972177875
0.4171001457884751,0.19894656422593818
0.41534814963799266,0.20257882817897888
0.41356452311782943,0.20619566496993794
0.41174940205805066,0.20979679916269053
0.4099029246871525,0.2133819565169256
0.4080252316215358,0.21695086400903005
0.40611646585479716,0.22050324985288075
0.40417677274683983,0.22403884352054215
0.4022063000128038,0.2275573757628678
0.40020519771181684,0.2310585786300048
0.3981736182355667,0.2345421854917996
0.39611171629669606,0.23800793105810214
0.3940196489170206,0.2414555513989695
0.3918975754155709,0.24488478396476457
0.3897456573964603,0.24829536760615084
0.38756405873657723,0.2516870425939792
0.38535294557310606,0.25505955063906804
0.3831124862908749,0.25841263491187255
0.38084285150953245,0.2617460400620433
0.37854421407055444,0.26505951223787233
0.37621674902408153,0.2683527991056248
0.37386063361558797,0.2716256498687553
0.3714760472723843,0.2748778152870068
0.3690631715899529,0.2781090476953915
0.3666221903181187,0.2813191010230512
0.3641532893470563,0.2845077308119968
0.3616566566931333,0.28767469423572467
0.35913248248459245,0.29081975011770855
0.3565809589470725,0.29394265894976657
0.35400228038896936,0.2970431829103002
0.35139664318663905,0.3001210858824059
0.34876424576944265,0.3031761334718555
0.3461052886046352,0.3062080930249472
0.34341997418209946,0.30921673364622215
0.3407085069989253,0.3122018262160487
0.3379710935438364,0.31516314340807033
0.335207942281466,0.31810045970651774
0.33241926363648044,0.32101355142338256
0.3296052699775555,0.3239021967154519
0.3267661756012031,0.326766175601203
0.3239021967154519,0.3296052699775555
0.32101355142338256,0.33241926363648044
0.31810045970651774,0.335207942281466
0.31516314340807033,0.3379710935438364
0.3122018262160487,0.3407085069989253
0.30921673364622215,0.34341997418209946
0.3062080930249472,0.3461052886046352
0.3031761334718555,0.34876424576944265
0.3001210858824059,0.35139664318663905
0.29704318291030024,0.35400228038896936
0.29394265894976657,0.3565809589470725
0.29081975011770855,0.35913248248459245
0.28767469423572467,0.3616566566931333
0.2845077308119968,0.3641532893470563
0.2813191010230512,0.3666221903181187
0.2781090476953915,0.3690631715899529
0.27487781528700683,0.3714760472723843
0.2716256498687553,0.37386063361558797
0.2683527991056248,0.37621674902408153
0.26505951223787233,0.37854421407055444
0.2617460400620433,0.38084285150953245
0.25841263491187255,0.3831124862908749
0.25505955063906804,0.38535294557310606
0.2516870425939792,0.38756405873657723
0.24829536760615084,0.3897456573964602
0.24488478396476457,0.39189757541557096
0.24145555139896954,0.39401964891702057
0.23800793105810214,0.39611171629669606
0.23454218549179964,0.3981736182355667
0.2310585786300049,0.40020519771181684
0.22755737576286775,0.4022063000128038
0.22403884352054215,0.40417677274683983
0.22050324985288075,0.40611646585479716
0.21695086400903005,0.4080252316215358
0.2133819565169256,0.4099029246871525
0.20979679916269056,0.41174940205805066
0.20619566496993788,0.41356452311782943
0.20257882817897893,0.41534814963799266
0.19894656422593823,0.4171001457884751
0.19529914972177875,0.418820378147987
0.19163686243123665,0.4205087157141738
0.18795998125166802,0.42216502991359334
0.18426878619181047,0.4237891946115066
0.18056355835045879,0.42538108612148356
0.17684457989505853,0.42694058321482253
0.1731121340402175,0.42846756712978207
0.1693665050261386,0.429961921580625
0.1656079780969728,0.4314235327664743
0.1618368394790975,0.4328522893799794
0.15805337635931915,0.4342480826157923
0.15425787686300244,0.43561080617885434
0.15045063003212905,0.43694035629248984
0.1466319258032853,0.43823663170631044
0.14280205498558315,0.4394995337039244
0.1389613092385131,0.4407289661104553
0.13510998104973407,0.4419248352998653
0.13124836371279855,0.4430870502020856
0.12737675130481746,0.44421552230995176
0.1234954386640655,0.44531016568594367
0.11960472136752713,0.4463708969687302
0.11570489570838823,0.4473976353795173
0.11179625867347129,0.4483903027282
0.10787910792061965,0.44934882341931626
0.10395374175602883,0.4502731244578044
0.1000204591115301,0.4511631354545618
0.09607955952182506,0.4520187886318052
0.09213134310167523,0.4528400188282325
0.08817611052304727,0.4536267635039845
0.08421416299221521,0.45437896274540834
0.08024580222682298,0.4550965592696194
0.07627133043290685,0.4557794984288641
0.07229105028188189,0.45642772821468136
0.06830526488749167,0.4570411992618632
0.06431427778272579,0.45761986485221445
0.0603183928967039,0.45816368091810966
0.05631791453153067,0.45867260604585025
0.0523131473391223,0.4591466014788172
0.04830439629800536,0.45958563112042333
0.04429196669009236,0.4599896615368613
0.04027616407743249,0.4603586619596511
0.036257294278942705,0.46069260428798153
0.03223566334711766,0.4609914630908514
0.02821157754472339,0.46125521560900595
0.024185343321473526,0.46148384175666973
0.020157267290692258,0.46167732412307644
0.016127656205964885,0.4618356479737946
0.012096816937776558,0.46195880125185024
0.008065056450143791,0.46204677457864435
0.004032681777237107,0.4620995612546674
2.829651487347725e-17,0.46211715726000974
-0.004032681777237154,0.4620995612546674
-0.008065056450143734,0.46204677457864435
-0.0120968169377765,0.46195880125185024
-0.016127656205964822,0.4618356479737946
-0.020157267290692206,0.46167732412307644
-0.024185343321473467,0.46148384175666973
-0.028211577544723334,0.46125521560900606
-0.03223566334711771,0.4609914630908514
-0.03625729427894265,0.46069260428798153
-0.04027616407743253,0.4603586619596511
-0.044291966690092305,0.45998966153686144
-0.04830439629800541,0.45958563112042333
-0.05231314733912224,0.4591466014788172
-0.056317914531530615,0.45867260604585025
-0.06031839289670384,0.45816368091810966
-0.06431427778272573,0.45761986485221445
-0.06830526488749172,0.4570411992618632
-0.07229105028188183,0.45642772821468136
-0.0762713304329069,0.4557794984288641
-0.08024580222682294,0.4550965592696194
-0.08421416299221525,0.45437896274540834
-0.08817611052304723,0.4536267635039845
-0.09213134310167517,0.4528400188282325
-0.09607955952182501,0.45201878863180533
-0.10002045911153004,0.4511631354545618
-0.10395374175602887,0.4502731244578044
-0.10787910792061958,0.44934882341931626
-0.11179625867347133,0.4483903027282
-0.11570489570838816,0.4473976353795173
-0.11960472136752717,0.4463708969687302
-0.12349543866406544,0.44531016568594367
-0.1273767513048174,0.44421552230995176
-0.1312483637127985,0.4430870502020856
-0.135109981049734,0.4419248352998653
-0.13896130923851313,0.4407289661104553
-0.14280205498558307,0.4394995337039245
-0.14663192580328535,0.43823663170631044
-0.150450630032129,0.43694035629248995
-0.1542578768630025,0.4356108061788542
-0.15805337635931913,0.4342480826157924
-0.16183683947909744,0.4328522893799794
-0.16560797809697275,0.4314235327664743
-0.1693665050261385,0.429961921580625
-0.17311213404021755,0.42846756712978207
-0.17684457989505845,0.42694058321482253
-0.1805635583504588,0.42538108612148356
-0.18426878619181042,0.4237891946115066
-0.18795998125166802,0.42216502991359334
-0.19163686243123657,0.4205087157141738
-0.1952991497217787,0.418820378147987
-0.1989465642259381,0.4171001457884752
-0.20257882817897893,0.4153481496379926
-0.20619566496993796,0.4135645231178294
-0.20979679916269053,0.41174940205805066
-0.21338195651692554,0.4099029246871526
-0.21695086400903008,0.4080252316215358
-0.22050324985288075,0.40611646585479716
-0.2240388435205421,0.40417677274683983
-0.2275573757628677,0.4022063000128038
-0.23105857863000479,0.40020519771181684
-0.2345421854917997,0.3981736182355667
-0.23800793105810225,0.39611171629669606
-0.2414555513989695,0.3940196489170206
-0.24488478396476454,0.39189757541557096
-0.24829536760615092,0.3897456573964602
-0.2516870425939792,0.38756405873657723
-0.25505955063906804,0.38535294557310606
-0.2584126349118725,0.3831124862908749
-0.2617460400620432,0.3808428515095325
-0.26505951223787233,0.37854421407055444
-0.2683527991056248,0.37621674902408153
-0.27162564986875526,0.37386063361558797
-0.2748778152870068,0.37147604727238437
-0.2781090476953915,0.3690631715899529
-0.2813191010230512,0.3666221903181187
-0.2845077308119968,0.3641532893470563
-0.2876746942357246,0.36165665669313335
-0.2908197501177085,0.3591324824845925
-0.29394265894976657,0.3565809589470724
-0.29704318291030024,0.35400228038896936
-0.3001210858824058,0.35139664318663905
-0.3031761334718555,0.3487642457694427
-0.3062080930249472,0.3461052886046352
-0.30921673364622215,0.34341997418209946
-0.3122018262160487,0.3407085069989253
-0.3151631434080703,0.3379710935438365
-0.3181004597065177,0.335207942281466
-0.3210135514233826,0.3324192636364804
-0.3239021967154519,0.3296052699775555
-0.326766175601203,0.3267661756012031
-0.32960526997755546,0.32390219671545195
-0.33241926363648056,0.32101355142338245
-0.335207942281466,0.31810045970651774
-0.3379710935438364,0.3151631434080704
-0.34070850699892524,0.31220182621604875
-0.3434199741820994,0.3092167336462222
-0.34610528860463524,0.3062080930249471
-0.34876424576944265,0.3031761334718555
-0.35139664318663905,0.30012108588240594
-0.3540022803889693,0.2970431829103003
-0.3565809589470725,0.2939426589497665
-0.35913248248459245,0.29081975011770855
-0.3616566566931333,0.28767469423572467
-0.3641532893470563,0.2845077308119969
-0.36662219031811866,0.2813191010230513
-0.36906317158995294,0.2781090476953914
-0.3714760472723843,0.2748778152870068
-0.3738606336155879,0.27162564986875537
-0.3762167490240814,0.2683527991056249
-0.37854421407055455,0.2650595122378723
-0.38084285150953245,0.2617460400620433
-0.3831124862908749,0.25841263491187255
-0.385352945573106,0.2550595506390681
-0.3875640587365772,0.25168704259397934
-0.3897456573964603,0.24829536760615079
-0.3918975754155709,0.24488478396476457
-0.39401964891702057,0.24145555139896954
-0.39611171629669606,0.23800793105810228
-0.3981736182355667,0.2345421854917996
-0.40020519771181684,0.2310585786300048
-0.4022063000128038,0.2275573757628678
-0.40417677274683983,0.22403884352054218
-0.4061164658547971,0.22050324985288083
-0.4080252316215358,0.21695086400903
-0.4099029246871525,0.2133819565169256
-0.41174940205805066,0.20979679916269056
-0.4135645231178294,0.20619566496993802
-0.41534814963799266,0.20257882817897882
-0.4171001457884751,0.19894656422593818
-0.418820378147987,0.19529914972177878
-0.4205087157141738,0.19163686243123665
-0.4221650299135933,0.18795998125166813
-0.4237891946115066,0.18426878619181042
-0.42538108612148356,0.1805635583504588
-0.42694058321482253,0.17684457989505853
-0.428467567129782,0.17311213404021764
-0.429961921580625,0.16936650502613848
-0.4314235327664743,0.16560797809697272
-0.4328522893799794,0.16183683947909755
-0.4342480826157923,0.15805337635931918
-0.4356108061788542,0.15425787686300257
-0.43694035629248995,0.15045063003212897
-0.43823663170631044,0.14663192580328532
-0.4394995337039244,0.14280205498558315
-0.44072896611045526,0.13896130923851324
-0.4419248352998653,0.135109981049734
-0.4430870502020856,0.13124836371279847
-0.44421552230995176,0.1273767513048175
-0.44531016568594367,0.12349543866406552
-0.4463708969687302,0.11960472136752726
-0.4473976353795173,0.11570489570838814
-0.4483903027282,0.1117962586734713
-0.44934882341931626,0.10787910792061968
-0.4502731244578044,0.10395374175602896
-0.4511631354545618,0.10002045911153001
-0.45201878863180533,0.09607955952182501
-0.4528400188282325,0.09213134310167524
-0.4536267635039845,0.0881761105230473
-0.45437896274540823,0.08421416299221533
-0.4550965592696194,0.08024580222682293
-0.4557794984288641,0.07627133043290688
-0.45642772821468125,0.07229105028188192
-0.4570411992618632,0.06830526488749179
-0.45761986485221445,0.06431427778272572
-0.45816368091810966,0.060318392896703835
-0.45867260604585025,0.0563179145315307
-0.4591466014788172,0.05231314733912233
-0.45958563112042333,0.04830439629800549
-0.45998966153686144,0.044291966690092284
-0.4603586619596511,0.040276164077432515
-0.46069260428798153,0.03625729427894274
-0.4609914630908514,0.03223566334711779
-0.46125521560900606,0.02821157754472332
-0.46148384175666973,0.02418534332147345
-0.46167732412307644,0.02015726729069229
-0.4618356479737946,0.016127656205964912
-0.46195880125185024,0.012096816937776688
-0.46204677457864435,0.008065056450143717
-0.4620995612546674,0.004032681777237136
-0.46211715726000974,5.65930297469545e-17
-0.4620995612546674,-0.004032681777237023
-0.46204677457864435,-0.008065056450143809
-0.46195880125185024,-0.012096816937776575
-0.4618356479737946,-0.016127656205964798
-0.46167732412307644,-0.020157267290692178
-0.46148384175666973,-0.02418534332147334
-0.46125521560900595,-0.028211577544723407
-0.4609914630908514,-0.03223566334711768
-0.46069260428798153,-0.03625729427894262
-0.4603586619596511,-0.0402761640774324
-0.4599896615368613,-0.04429196669009238
-0.45958563112042333,-0.048304396298005384
-0.4591466014788172,-0.05231314733912221
-0.45867260604585025,-0.056317914531530594
-0.4581636809181097,-0.06031839289670372
-0.45761986485221434,-0.0643142777827258
-0.4570411992618632,-0.0683052648874917
-0.45642772821468136,-0.0722910502818818
-0.4557794984288641,-0.07627133043290678
-0.4550965592696194,-0.08024580222682302
-0.45437896274540834,-0.08421416299221524
-0.4536267635039845,-0.08817611052304719
-0.4528400188282326,-0.09213134310167513
-0.4520187886318052,-0.09607955952182509
-0.4511631354545618,-0.1000204591115301
-0.4502731244578044,-0.10395374175602885
-0.44934882341931626,-0.10787910792061957
-0.4483903027282,-0.11179625867347119
-0.4473976353795173,-0.11570489570838824
-0.4463708969687302,-0.11960472136752716
-0.44531016568594367,-0.12349543866406541
-0.44421552230995176,-0.12737675130481738
-0.4430870502020856,-0.13124836371279855
-0.4419248352998653,-0.13510998104973407
-0.4407289661104553,-0.1389613092385131
-0.4394995337039245,-0.14280205498558304
-0.43823663170631055,-0.1466319258032852
-0.43694035629248984,-0.15045063003212905
-0.43561080617885434,-0.15425787686300246
-0.4342480826157924,-0.15805337635931907
-0.4328522893799794,-0.1618368394790974
-0.4314235327664743,-0.16560797809697284
-0.429961921580625,-0.1693665050261386
-0.42846756712978207,-0.17311213404021755
-0.4269405832148226,-0.17684457989505842
-0.42538108612148356,-0.1805635583504587
-0.4237891946115066,-0.1842687861918105
-0.42216502991359334,-0.18795998125166802
-0.4205087157141738,-0.19163686243123654
-0.418820378147987,-0.1952991497217787
-0.4171001457884751,-0.19894656422593826
-0.4153481496379926,-0.20257882817897893
-0.41356452311782943,-0.20619566496993794
-0.41174940205805066,-0.20979679916269048
-0.4099029246871526,-0.2133819565169255
-0.4080252316215358,-0.21695086400903005
-0.40611646585479716,-0.22050324985288075
-0.40417677274683983,-0.2240388435205421
-0.4022063000128039,-0.22755737576286766
-0.40020519771181684,-0.2310585786300049
-0.3981736182355667,-0.23454218549179964
-0.39611171629669606,-0.23800793105810214
-0.3940196489170206,-0.2414555513989694
-0.39189757541557096,-0.24488478396476454
-0.3897456573964602,-0.24829536760615084
-0.38756405873657723,-0.2516870425939792
-0.38535294557310606,-0.25505955063906804
-0.3831124862908749,-0.2584126349118725
-0.3808428515095324,-0.26174604006204333
-0.37854421407055444,-0.26505951223787233
-0.37621674902408153,-0.2683527991056248
-0.37386063361558797,-0.27162564986875526
-0.3714760472723844,-0.2748778152870067
-0.3690631715899529,-0.2781090476953915
-0.3666221903181187,-0.2813191010230512
-0.3641532893470563,-0.28450773081199676
-0.36165665669313335,-0.2876746942357246
-0.35913248248459245,-0.2908197501177086
-0.3565809589470725,-0.29394265894976657
-0.3540022803889694,-0.2970431829103002
-0.3513966431866391,-0.3001210858824058
-0.3487642457694427,-0.30317613347185546
-0.3461052886046352,-0.3062080930249472
-0.34341997418209946,-0.30921673364622215
-0.3407085069989253,-0.31220182621604864
-0.3379710935438365,-0.3151631434080703
-0.33520794228146594,-0.31810045970651785
-0.3324192636364804,-0.3210135514233826
-0.32960526997755557,-0.3239021967154519
-0.32676617560120313,-0.326766175601203
-0.323902196715452,-0.32960526997755546
-0.32101355142338256,-0.33241926363648044
-0.3181004597065178,-0.335207942281466
-0.3151631434080704,-0.3379710935438364
-0.31220182621604875,-0.3407085069989252
-0.3092167336462221,-0.3434199741820995
-0.3062080930249472,-0.34610528860463524
-0.3031761334718555,-0.34876424576944265
-0.30012108588240577,-0.35139664318663916
-0.2970431829103003,-0.3540022803889693
-0.2939426589497665,-0.3565809589470725
-0.2908197501177088,-0.3591324824845923
-0.28767469423572467,-0.36165665669313324
-0.2845077308119967,-0.3641532893470564
-0.2813191010230513,-0.3666221903181186
-0.2781090476953915,-0.3690631715899529
-0.274877815287007,-0.3714760472723842
-0.27162564986875537,-0.3738606336155879
-0.2683527991056247,-0.3762167490240816
-0.26505951223787244,-0.3785442140705544
-0.2617460400620433,-0.38084285150953245
-0.25841263491187244,-0.38311248629087497
-0.25505955063906816,-0.385352945573106
-0.25168704259397917,-0.38756405873657723
-0.248295367606151,-0.3897456573964602
-0.24488478396476462,-0.3918975754155709
-0.24145555139896938,-0.3940196489170206
-0.23800793105810233,-0.39611171629669595
-0.2345421854917996,-0.3981736182355667
-0.2310585786300051,-0.4002051977118168
-0.2275573757628678,-0.4022063000128038
-0.22403884352054207,-0.40417677274683983
-0.2205032498528809,-0.4061164658547971
-0.21695086400903,-0.4080252316215358
-0.2133819565169258,-0.40990292468715245
-0.20979679916269062,-0.41174940205805066
-0.20619566496993788,-0.41356452311782943
-0.20257882817897904,-0.4153481496379925
-0.19894656422593818,-0.4171001457884751
-0.19529914972177861,-0.41882037814798706
-0.19163686243123668,-0.4205087157141738
-0.18795998125166796,-0.42216502991359334
-0.18426878619181064,-0.4237891946115065
-0.1805635583504588,-0.42538108612148356
-0.17684457989505836,-0.4269405832148226
-0.17311213404021766,-0.428467567129782
-0.1693665050261385,-0.429961921580625
-0.16560797809697295,-0.43142353276647427
-0.16183683947909758,-0.4328522893799794
-0.15805337635931904,-0.4342480826157924
-0.1542578768630026,-0.4356108061788542
-0.150450630032129,-0.43694035629248995
-0.14663192580328555,-0.43823663170631033
-0.14280205498558318,-0.4394995337039244
-0.13896130923851305,-0.4407289661104553
-0.13510998104973423,-0.4419248352998652
-0.1312483637127985,-0.4430870502020856
-0.12737675130481735,-0.44421552230995176
-0.12349543866406554,-0.44531016568594367
-0.11960472136752706,-0.4463708969687302
-0.11570489570838838,-0.4473976353795173
-0.11179625867347133,-0.4483903027282
-0.1078791079206195,-0.44934882341931626
-0.10395374175602898,-0.4502731244578044
-0.10002045911153006,-0.4511631354545618
-0.09607955952182522,-0.4520187886318052
-0.09213134310167527,-0.4528400188282325
-0.08817611052304714,-0.4536267635039845
-0.08421416299221536,-0.45437896274540823
-0.08024580222682295,-0.4550965592696194
-0.07627133043290671,-0.4557794984288641
-0.07229105028188194,-0.45642772821468125
-0.06830526488749163,-0.4570411992618632
-0.06431427778272596,-0.45761986485221434
-0.060318392896703855,-0.45816368091810966
-0.056317914531530525,-0.45867260604585025
-0.05231314733912235,-0.4591466014788172
-0.048304396298005314,-0.45958563112042333
-0.04429196669009251,-0.4599896615368613
-0.04027616407743254,-0.4603586619596511
-0.03625729427894256,-0.46069260428798153
-0.03223566334711782,-0.4609914630908514
-0.02821157754472334,-0.46125521560900606
-0.02418534332147368,-0.46148384175666973
-0.02015726729069232,-0.46167732412307644
-0.016127656205964735,-0.4618356479737946
-0.012096816937776715,-0.46195880125185024
-0.008065056450143744,-0.46204677457864435
-0.004032681777236959,-0.4620995612546674
-8.488954462043174e-17,-0.46211715726000974
0.0040326817772372,-0.4620995612546674
0.008065056450143574,-0.46204677457864435
0.012096816937776545,-0.46195880125185024
0.016127656205964975,-0.4618356479737946
0.020157267290692147,-0.46167732412307644
0.024185343321473513,-0.46148384175666973
0.028211577544723178,-0.46125521560900606
0.03223566334711766,-0.4609914630908514
0.0362572942789428,-0.46069260428798153
0.04027616407743237,-0.4603586619596511
0.04429196669009235,-0.45998966153686144
0.04830439629800515,-0.45958563112042333
0.052313147339122186,-0.4591466014788173
0.05631791453153077,-0.45867260604585025
0.06031839289670369,-0.4581636809181097
0.06431427778272579,-0.45761986485221445
0.06830526488749186,-0.4570411992618632
0.07229105028188176,-0.45642772821468136
0.07627133043290694,-0.4557794984288641
0.08024580222682279,-0.4550965592696194
0.0842141629922152,-0.45437896274540834
0.08817611052304736,-0.4536267635039845
0.0921313431016751,-0.4528400188282326
0.09607955952182505,-0.4520187886318052
0.10002045911152987,-0.4511631354545618
0.10395374175602883,-0.4502731244578044
0.10787910792061975,-0.44934882341931626
0.11179625867347118,-0.4483903027282
0.11570489570838818,-0.4473976353795173
0.11960472136752691,-0.4463708969687303
0.12349543866406539,-0.44531016568594367
0.12737675130481754,-0.4442155223099517
0.13124836371279833,-0.44308705020208566
0.13510998104973404,-0.4419248352998653
0.1389613092385133,-0.44072896611045526
0.14280205498558304,-0.4394995337039245
0.14663192580328538,-0.43823663170631044
0.15045063003212883,-0.43694035629248995
0.15425787686300244,-0.43561080617885434
0.15805337635931926,-0.4342480826157923
0.16183683947909738,-0.4328522893799794
0.1656079780969728,-0.4314235327664743
0.16936650502613837,-0.4299619215806251
0.1731121340402175,-0.42846756712978207
0.17684457989505858,-0.42694058321482253
0.18056355835045867,-0.4253810861214837
0.18426878619181047,-0.4237891946115066
0.18795998125166782,-0.42216502991359345
0.19163686243123654,-0.42050871571417386
0.19529914972177884,-0.4188203781479869
0.19894656422593804,-0.4171001457884752
0.20257882817897888,-0.41534814963799266
0.2061956649699381,-0.4135645231178294
0.20979679916269048,-0.4117494020580507
0.21338195651692562,-0.4099029246871525
0.21695086400902985,-0.40802523162153587
0.2205032498528807,-0.40611646585479716
0.22403884352054224,-0.4041767727468397
0.22755737576286766,-0.4022063000128039
0.2310585786300049,-0.40020519771181684
0.23454218549179942,-0.3981736182355668
0.23800793105810214,-0.39611171629669606
0.2414555513989696,-0.39401964891702046
0.24488478396476449,-0.39189757541557096
0.24829536760615084,-0.3897456573964603
0.251687042593979,-0.3875640587365773
0.255059550639068,-0.38535294557310606
0.2584126349118726,-0.3831124862908749
0.26174604006204316,-0.3808428515095325
0.26505951223787233,-0.37854421407055444
0.26835279910562493,-0.3762167490240814
0.2716256498687552,-0.373860633615588
0.27487781528700683,-0.3714760472723843
0.27810904769539135,-0.369063171589953
0.2813191010230512,-0.3666221903181187
0.28450773081199693,-0.36415328934705626
0.2876746942357245,-0.36165665669313335
0.29081975011770855,-0.35913248248459245
0.2939426589497664,-0.3565809589470726
0.2970431829103002,-0.3540022803889694
0.300121085882406,-0.351396643186639
0.30317613347185546,-0.34876424576944276
0.3062080930249472,-0.3461052886046352
0.30921673364622193,-0.34341997418209963
0.31220182621604864,-0.3407085069989253
0.3151631434080704,-0.33797109354383637
0.3181004597065176,-0.33520794228146605
0.32101355142338256,-0.3324192636364804
0.323902196715452,-0.32960526997755535
0.326766175601203,-0.32676617560120313
0.32960526997755557,-0.3239021967154519
0.33241926363648033,-0.32101355142338267
0.33520794228146594,-0.3181004597065178
0.33797109354383653,-0.3151631434080703
0.3407085069989252,-0.31220182621604875
0.34341997418209946,-0.3092167336462221
0.34610528860463513,-0.30620809302494734
0.3487642457694426,-0.30317613347185557
0.3513966431866391,-0.30012108588240577
0.3540022803889692,-0.29704318291030035
0.3565809589470725,-0.29394265894976657
0.3591324824845923,-0.2908197501177088
0.36165665669313324,-0.28767469423572467
0.3641532893470563,-0.28450773081199676
0.3666221903181186,-0.2813191010230513
0.3690631715899529,-0.2781090476953915
0.3714760472723844,-0.2748778152870067
0.3738606336155879,-0.27162564986875537
0.3762167490240816,-0.26835279910562476
0.3785442140705544,-0.26505951223787255
0.3808428515095324,-0.26174604006204333
0.38311248629087497,-0.25841263491187244
0.38535294557310595,-0.25505955063906816
0.38756405873657723,-0.25168704259397917
0.3897456573964602,-0.248295367606151
0.3918975754155709,-0.24488478396476462
0.3940196489170206,-0.2414555513989694
0.39611171629669595,-0.23800793105810233
0.3981736182355667,-0.23454218549179964
0.4002051977118168,-0.2310585786300051
0.4022063000128038,-0.22755737576286783
0.40417677274683983,-0.22403884352054207
0.4061164658547971,-0.2205032498528809
0.4080252316215358,-0.21695086400903005
0.4099029246871526,-0.21338195651692546
0.41174940205805066,-0.20979679916269062
0.41356452311782943,-0.20619566496993788
0.4153481496379925,-0.20257882817897904
0.4171001457884751,-0.19894656422593823
0.418820378147987,-0.19529914972177864
0.4205087157141738,-0.1916368624312367
0.42216502991359334,-0.187959981251668
0.4237891946115065,-0.18426878619181067
0.42538108612148356,-0.18056355835045884
0.4269405832148226,-0.1768445798950584
0.428467567129782,-0.1731121340402177
0.429961921580625,-0.16936650502613856
0.43142353276647427,-0.165607978096973
0.4328522893799794,-0.16183683947909758
0.4342480826157924,-0.15805337635931907
0.4356108061788542,-0.1542578768630026
0.43694035629248995,-0.15045063003212902
0.43823663170631055,-0.14663192580328518
0.4394995337039244,-0.1428020549855832
0.4407289661104553,-0.13896130923851308
0.4419248352998652,-0.13510998104973423
0.4430870502020856,-0.13124836371279852
0.44421552230995176,-0.12737675130481735
0.44531016568594367,-0.12349543866406557
0.4463708969687302,-0.1196047213675271
0.4473976353795173,-0.11570489570838839
0.4483903027282,-0.11179625867347137
0.44934882341931626,-0.10787910792061953
0.4502731244578044,-0.103953741756029
0.4511631354545618,-0.10002045911153008
0.4520187886318052,-0.09607955952182526
0.4528400188282325,-0.0921313431016753
0.4536267635039845,-0.08817611052304716
0.45437896274540823,-0.08421416299221539
0.4550965592696194,-0.08024580222682298
0.4557794984288641,-0.07627133043290674
0.45642772821468125,-0.07229105028188197
0.4570411992618632,-0.06830526488749165
0.45761986485221434,-0.06431427778272597
0.45816368091810966,-0.060318392896703876
0.45867260604585025,-0.056317914531530545
0.4591466014788172,-0.05231314733912238
0.45958563112042333,-0.04830439629800534
0.4599896615368613,-0.04429196669009255
0.4603586619596511,-0.04027616407743257
0.46069260428798153,-0.036257294278942594
0.4609914630908514,-0.032235663347117846
0.46125521560900595,-0.028211577544723372
0.46148384175666973,-0.02418534332147371
0.46167732412307644,-0.020157267290692348
0.4618356479737946,-0.016127656205964763
0.46195880125185024,-0.012096816937776743
0.46204677457864435,-0.008065056450143772
0.4620995612546674,-0.004032681777236987
0.46211715726000974,-1.13186059493909e-16


==> C2Dball-mean-200-cost-alm.csv <==
i,c
1,5.770029481451358
2,5.756005996906431
3,5.748817505571349
4,5.745283608653071
5,5.743543201272594
6,5.742684370399427
7,5.742260146929858
8,5.741845527999525
9,5.742250962433397
10,5.741814098364345
11,5.741874183725308
12,5.7418320526591655
13,5.741872309255489
14,5.741836174360881
15,5.741853797336916
16,5.741844745724119
17,5.741846263509712
18,5.741844730264943
19,5.741846039403858
20,5.741844914676723
21,5.741845700242459
22,5.741845421534255
23,5.74184557801319
24,5.741845509082815
25,5.741845543376157
26,5.741845527354618
27,5.741845535083334
28,5.7418455314158
29,5.7418455315254855


==> C2Dball-mean-200-cost-epm.csv <==
i,c
1,5.614283697895926
2,5.813642214267073
3,5.806455333244778
4,5.799931123603333
5,5.793968599132295
6,5.78861025217239
7,5.783772665697218
8,5.779411521612659
9,5.775489906626181
10,5.771967595779686
11,5.768776890077979
12,5.765928289120866
13,5.763373296677774
14,5.761083278841433
15,5.759033489125606
16,5.757202161261768
17,5.755550518157629
18,5.754080560374806
19,5.752766343558617
20,5.751591782320552
21,5.750542756865673
22,5.74960804164065
23,5.748766902081029
24,5.748019403255028
25,5.747352163294116
26,5.746756670914059
27,5.746225388147842
28,5.745752645577039
29,5.7453277146448025
30,5.744950352296286
31,5.74461377371788
32,5.744313598606602
33,5.744045923614205
34,5.743807912828777
35,5.74359410366085
36,5.743404287469931
37,5.743235052691999
38,5.743084174998826
39,5.742949662497123
40,5.742830103162494
41,5.742722737737429
42,5.742627431398061
43,5.742542475728304
44,5.74246674861973
45,5.74239924087078
46,5.742339251035652
47,5.74228539089039
48,5.742237581090335
49,5.742194967847905
50,5.742156986939013
51,5.742123128865238
52,5.742093045584972
53,5.7420660400481935
54,5.742042067452803
55,5.742020701550862
56,5.742001659098486
57,5.741984683331817
58,5.741969601671566
59,5.74195606446491
60,5.741944046955111
61,5.7419333364508045
62,5.741923790877559
63,5.7419152809544345
64,5.7419077211387375
65,5.741900936125481
66,5.741894912409963
67,5.74188954389045
68,5.741884759331944
69,5.741880493671166
70,5.741876704517355
71,5.741873303999841
72,5.741870284815438
73,5.741867594042431
74,5.741865195971407
75,5.7418630578658085
76,5.741861158722635
77,5.7418594545025705
78,5.741857941281414
79,5.741856592664767
80,5.741855390753687
81,5.7418543141167255
82,5.741853367206698
83,5.741852513154039
84,5.741851754735497
85,5.7418510788168495
86,5.741850476426951
87,5.741849938108384
88,5.74184946221851
89,5.741849034199365
90,5.741848654086708
91,5.74184831532245
92,5.741848013410322
93,5.741847744251564
94,5.741847505088031
95,5.741847290581947
96,5.741847100073482
97,5.741846930288514
98,5.741846778973415
99,5.741846644394466
100,5.741846524202327
101,5.741846416700717


==> C2Dball-mean-200-cost-pg.csv <==
i,c
1,5.741907597967148
2,5.7418456173833
3,5.741845532720675
4,5.7418455326051605
5,5.741845532604991
6,5.741845532604991


==> C2Dball-mean-200-epm.csv <==
x,y
0.3251220261644441,0.32840183552442703


==> C2Dball-mean-200-mean.csv <==
x,y
0.5134517804002869,0.515984570969567


==> C2Dball-mean-200-pg.csv <==
x,y
0.325136481095322,0.32838778249962924


==> C2Dball-mean-200-proj.csv <==
x,y
0.3259612245092013,0.32756914865495895


==> C2Dball-mean-200-pts.csv <==
x,y
0.9132609248819599,0.29269024385239056
0.4694942312218056,0.5527131174865554
0.45801282368235074,0.7570066135687081
0.2954983514849124,0.9010231793230505
0.9094551602519058,0.38438727708957593
0.9363520832653967,0.18679015524054549
0.4298465442091501,0.8395598051773904
0.8107771786694651,0.5559378125250302
0.6465419424919504,0.6090779683474663
0.8179803532155046,0.554759745870514
0.5477408678402943,0.8213703905641065
0.8975833820543747,0.062315052586904146
0.806529224340411,0.45247471851863363
0.6065758551736257,0.7865153254915493
0.5974807058612013,0.3946812977322684
0.8607473863217898,0.44718472816215205
0.6625078614261284,0.6152579190612154
0.6405333393605918,0.6977428662166919
0.24888873800615835,0.9343680913014674
0.813890332790242,0.5660232337394513
0.9632609932113683,0.14714022866098284
0.8779170608631016,0.45746006666189376
0.5702257905797397,0.42442497557682485
0.7777494611196865,0.6067797908006656
0.7619313881717266,0.2682202343399264
0.7547242077776916,0.637410266952785
0.6192424572901155,0.7169796884489797
0.7191235627105423,0.4273625282893131
0.6597271138668733,0.6220367568710896
0.45713539489976485,0.867314575248855
0.36466914860238664,0.2163437537443542
0.328800602348256,0.665817803651986
0.6792798075449122,0.6154455369383639
0.9209070867727025,0.349818539456947
0.16295048139080548,0.9769147639039153
0.5594675965268965,0.6977620915506201
0.8245312443714227,0.5126602758980666
0.675835978755343,0.12464472713950722
0.8085191118376607,0.0710634849287285
-0.20378025550539533,0.9685616784135024
0.9385282021834804,0.1481631794597894
0.7079564494317534,0.6856495948598478
0.47169379598942673,0.8469283933151392
0.6118883899383933,0.5392204108696986
0.6214494221625431,-0.22521841997691064
0.4744381362110487,0.7980515286923932
0.7817999739042577,0.5761538727018813
0.9485320043528016,0.19375533440013976
0.5505126022783297,0.7638010723054366
0.8732874518913779,0.4822584184666935
0.3702548604565481,0.8848189416976575
0.8866973057719556,0.428258058056174
0.8273109231777509,0.5427410148619396
0.5143115936198457,0.834068436778946
0.18541116550409725,-0.5934128811217761
0.3290064812778264,0.9338263584251741
0.8284182967550836,0.5514500194854361
0.26262000862779505,0.9027112548007065
0.3099290037365014,0.8855279074992823
0.4470348798237081,0.7053822332752501
0.6807280681229405,0.4150212091355688
0.40700800624433214,0.8220067377353099
0.9116179733380902,0.39162106351884546
0.5121129810726236,0.5273001086566338
0.18847119714106292,0.3094836244424806
0.6955145655763677,0.6985096389914505
0.7937015876411689,0.07730842106692523
0.8879540815673279,0.05809982119635001
0.5669787407918997,0.630968341719732
0.7594700524474265,0.5356485953097508
0.7660793212778443,0.6223947391146908
0.29490377442997895,0.9411153283250346
0.5581252409227798,0.8076718869677504
0.5734203032358303,0.7976939373838223
0.862696804393026,0.49140609475514213
0.32819530191396007,0.7743944380372021
0.7979685858803377,0.5075535870906035
0.26942640424781944,0.8445912908436739
-0.10510599284707786,0.9499585071807022
0.5852462499917921,0.7528930949056317
0.8132862625357025,0.4713234413496621
0.579205186434938,-0.1825137168408124
0.04195472010258501,0.8126332833470898
0.6604325241841278,0.739691491187207
0.13440719048626923,0.9533965645747441
0.8984409694058088,0.22244394949527496
0.7163454458672435,0.6848766126445314
0.61013316113184,0.6727206324982726
0.40877366307688284,0.38420418008683976
-0.7461795436120802,0.4329882690844371
0.8865458778014145,0.4216417179608154
0.4927414608713935,0.8375631405571883
0.17827835197364067,0.8965155222124414
0.7857771082649507,0.4098530012921613
0.9159273598385315,0.32267452592373297
0.6826791082620528,0.5921620065224699
0.46028187009049687,0.8315479630215551
0.9788867984611661,0.11935043544431939
0.23864418549768804,0.9394671307463759
0.9227487216666547,0.3244206327890609
0.13310143341496306,0.08123955566468069
0.5979813335107045,0.7559964886913687
0.7673756509678046,0.639412765049978
0.32998485784063525,0.8470949056628221
0.3815037541445084,0.8310651856090924
0.32787269994168616,0.4480862942550203
0.9044403226261722,0.3173971290479766
0.230260323342353,0.8987021361509173
0.23457376941742955,0.8567682737389839
0.830792718164677,0.044712342687086036
0.6425568680507938,0.7421394807896226
0.9489112659277468,0.30762191749916523
0.485048172284721,0.8725132893234475
0.7287626686064665,0.5630146797255153
0.8665393651365341,0.381824003836323
0.5477941576003601,0.8114247792740604
0.6353506118136228,0.7342718875439
0.31887901763885723,0.8547580916591607
0.6607615766180618,0.7255231064507083
0.7461296001329523,0.5784593616166719
0.5835156949595628,0.7912487874470202
0.5965019738250017,0.7611437372371846
0.8743111600898904,0.4442975863954624
0.39955128250653005,0.9106453172808663
0.24792149379985834,0.9649627281185162
0.8437871558378893,0.5051568348764547
0.21362932025624257,0.8946653951787287
0.6144270728619425,0.7330737887463977
0.8132021629841347,0.501276643090416
0.5755946629229208,0.7973921995275614
0.745203325149493,0.6475091727762124
0.17542899566451123,0.4728966216392924
0.7021623642305307,0.6731996989803225
0.6972633228816459,0.6868010111721814
0.7941981424974738,0.17248972948854513
0.74581878591107,0.654839658180526
0.8059923336739169,0.585091014781971
0.20686163168140737,0.9320705566382582
0.21747800323225286,0.5146274884815796
0.8633353107200086,0.3614919579270815
0.8408616788505904,0.5135207160032812
0.2219569616182808,0.9682284658882389
0.9476195735578761,0.3097766712481963
0.7445933349393918,0.5466485879709042
-0.22097383804267123,0.9584370731038149
0.6012963539154128,0.7930194181550729
0.6686843160886958,0.7145412911704249
0.7102173277675526,0.7009390845491388
0.6841363362920361,0.47742298929405097
0.7494665168208658,0.2811518555945778
0.9617654923581926,0.11695402742689893
0.558739908394312,0.8143262322305728
0.6757540872842801,0.7275948607222557
0.20647561187914268,0.9762158610218963
0.37836928015433663,0.843641149697214
0.7088813187684282,0.5965309430790573
0.38811736549546544,0.8900779793889888
0.7782481929412798,0.5920889457012071
-0.37311264684066214,0.5867802442194885
0.5010846291888816,0.8619941152799552
0.4260329985968147,0.6979786807432813
0.5023386230476639,0.8520012195833393
0.718057860582263,0.5113738956188826
0.7569705372980035,0.24337347848401789
0.6619022172193975,0.7360789376451985
0.41754579757427884,0.8887750576170838
0.9292923499137627,0.31755363445313317
0.01775270913762221,0.8585743019778891
0.9395869699296263,0.32281478563601834
0.5894582749936851,0.7503889937391006
0.48035706695872016,0.8348474931709778
0.7753839101304789,0.5689079614650524
0.7307647612735728,0.5928262649395343
0.4168843156253771,0.8443952413935186
0.8156136130629791,0.43285491453851194
0.8173677364938507,0.5638395114663275
0.9401412717691908,0.224605911945886
0.5412531147880894,0.7732895253447317
0.581570502845853,0.8118839517995892
-0.36561955080279107,0.6992354414585896
0.6021731613223013,0.7421047053252176
-0.15360313683819793,0.4380452103712979
0.6118840540366349,0.7692207793455157
0.4435981993151544,0.8935193182083502
0.37287441430341556,0.33823569177489604
0.7463479466738928,0.21894506590165466
0.5753562398452494,0.23970706421040905
0.6994991028539832,0.24980885541552408
0.4407049817702545,0.15188163021593445
0.5805227075510062,0.6256352397977933
0.5546991506489013,0.6681175335107302
0.3983861969639584,0.8928739012959723
0.9717964625658853,0.15225523799065163
0.3305140459389742,0.9259092127416609
0.3357024559602515,0.9399818614149704
0.8610711055206833,0.41830079279934873
0.8763122485868056,0.4025476875504575
0.9442552016758766,0.30736897262523905
0.8953069300407989,0.36371568951191185
0.38398831301032044,0.9009143272518759


==> CnBallConstrMean-2-200-iterations.csv <==
d,pga,alm,epm
2,10,44,101
3,9,38,101
4,10,38,101
5,11,42,101
6,11,45,101
7,10,38,101
8,12,47,101
9,11,48,101
10,10,46,101
11,10,46,101
12,10,38,101
13,10,37,101
14,10,48,101
15,9,42,101
16,10,49,101
17,9,50,101
18,9,44,101
19,9,54,101
20,9,43,101
21,9,42,101
22,9,37,101
23,9,59,101
24,9,58,101
25,9,59,101
26,9,55,101
27,9,61,101
28,8,41,101
29,8,59,101
30,9,38,101
31,9,49,101
32,8,57,101
33,8,71,101
34,8,65,101
35,8,75,101
36,8,68,101
37,8,70,101
38,8,77,101
39,8,55,101
40,8,76,101
41,8,56,101
42,8,80,101
43,8,90,101
44,8,53,101
45,8,37,101
46,8,48,101
47,8,34,101
48,7,51,101
49,8,46,101
50,7,55,101
51,8,47,101
52,7,42,101
53,8,53,101
54,7,42,101
55,7,45,101
56,7,52,101
57,7,51,101
58,7,49,101
59,8,49,101
60,7,37,101
61,7,54,101
62,8,52,101
63,7,50,101
64,7,45,101
65,7,42,101
66,7,54,101
67,7,46,101
68,7,38,101
69,7,40,101
70,7,56,101
71,7,55,101
72,7,39,101
73,7,51,101
74,7,36,101
75,7,59,101
76,7,58,101
77,7,49,101
78,7,42,101
79,7,46,101
80,7,53,101
81,7,43,101
82,7,44,101
83,7,67,101
84,7,63,101
85,7,61,101
86,7,47,101
87,7,63,101
88,7,68,101
89,7,66,101
90,7,47,101
91,7,45,101
92,7,61,101
93,7,48,101
94,7,62,101
95,7,55,101
96,7,50,101
97,7,61,101
98,7,56,101
99,7,45,101
100,7,53,101
101,7,48,101
102,7,42,101
103,7,47,101
104,7,45,101
105,7,56,101
106,7,57,101
107,7,57,101
108,7,42,101
109,7,57,101
110,7,45,101
111,7,57,101
112,7,44,101
113,7,52,101
114,7,44,101
115,7,48,101
116,6,42,101
117,7,66,101
118,6,54,101
119,6,50,101
120,6,41,101
121,6,55,101
122,6,46,101
123,6,43,101
124,6,57,101
125,6,58,101
126,6,45,101
127,6,42,101
128,6,55,101
129,6,43,101
130,6,54,101
131,6,46,101
132,6,49,101
133,6,56,101
134,6,46,101
135,6,56,101
136,6,47,101
137,6,44,101
138,6,47,101
139,6,46,101
140,6,69,101
141,6,50,101
142,6,45,101
143,6,69,101
144,6,53,101
145,6,51,101
146,6,53,101
147,6,56,101
148,6,59,101
149,6,47,101
150,6,50,101
151,6,56,101
152,6,57,101
153,6,55,101
154,6,67,101
155,6,54,101
156,6,62,101
157,6,46,101
158,6,70,101
159,6,71,101
160,6,53,101
161,6,63,101
162,6,71,101
163,6,66,101
164,6,65,101
165,6,56,101
166,6,50,101
167,6,51,101
168,6,68,101
169,6,55,101
170,6,58,101
171,6,52,101
172,6,61,101
173,6,54,101
174,6,54,101
175,6,60,101
176,6,52,101
177,6,58,101
178,6,74,101
179,6,56,101
180,6,62,101
181,6,54,101
182,6,60,101
183,6,80,101
184,6,65,101
185,6,59,101
186,6,65,101
187,6,66,101
188,6,67,101
189,6,77,101
190,6,57,101
191,6,59,101
192,6,79,101
193,6,57,101
194,6,66,101
195,6,77,101
196,6,60,101
197,6,69,101
198,6,57,101
199,6,68,101
200,6,66,101


==> CnBallConstrMean-2-200-times.csv <==
d,pga,alm,epm
2,0.0013434542000000003,0.035307204300000006,0.11952665840000001
3,0.0009037957000000001,0.0379274293,0.1568980208
4,0.0036557167,0.0309291415,0.14395272080000002
5,0.0016130501000000002,0.0411357706,0.14131230420000002
6,0.0011432626000000001,0.0461742666,0.1511495126
7,0.0018441790999999999,0.042797808300000004,0.1451926333
8,0.00149435,0.0471429834,0.1379121957
9,0.0098599167,0.06164976270000001,0.11038447900000001
10,0.0043913167,0.055910504100000015,0.1456722708
11,0.0019435376000000002,0.05806699590000001,0.15409281670000002
12,0.0019133750000000001,0.05980249580000001,0.1523884206
13,0.0010693125000000002,0.038004079100000004,0.1538798998
14,0.0032741833000000005,0.0429854418,0.1589478333
15,0.005443475,0.0687464917,0.2116544541
16,0.0011355831,0.0646252125,0.3104652459
17,0.0012339167999999999,0.0466215374,0.2090547042
18,0.0043370376,0.07938755430000001,0.2140219747
19,0.0029236081000000003,0.055863096,0.2195934873
20,0.0042865834,0.0647726668,0.2876848541
21,0.0097155874,0.0736844293,0.23101169179999997
22,0.0031225582,0.054851399999999995,0.2522926376
23,0.008189487700000001,0.0859894415,0.2281582332
24,0.0032376459000000002,0.0859447208,0.23732367090000003
25,0.007496287600000001,0.0998737794,0.2336910041
26,0.0046768875,0.0813252415,0.20774682110000003
27,0.016275804100000006,0.08873993729999999,0.2262202083
28,0.0059459958,0.0705683499,0.21441426230000005
29,0.0046299958,0.0673232711,0.2160850623
30,0.006867400000000001,0.0771753625,0.21721401669999998
31,0.0037154625000000003,0.08952425010000001,0.220097925
32,0.0049287168,0.0771489625,0.19177272080000002
33,0.0051223168,0.0742046623,0.19955953330000004
34,0.010669049900000002,0.06248958320000001,0.2005042499
35,0.0056131665999999995,0.0946676626,0.2084908623
36,0.004921054100000001,0.0927687748,0.1990236626
37,0.0060079831,0.0972459832,0.20395016650000003
38,0.0064270752,0.1039874002,0.21056118750000002
39,0.005076125000000001,0.1074621166,0.2197443085
40,0.004844495900000001,0.09345315400000001,0.2132032751
41,0.006226491400000001,0.09827665850000002,0.21494968360000005
42,0.0061117917,0.1207489415,0.21334598320000003
43,0.0018934832000000001,0.09420059580000002,0.22915984600000003
44,0.00307835,0.0895783874,0.2326798918
45,0.0053749958,0.0677057957,0.2367571375
46,0.0037553667000000007,0.08401172080000001,0.23295338340000002
47,0.0041207876,0.10166713729999999,0.2383625373
48,0.0022703457000000002,0.0773663333,0.23717327079999997
49,0.0096677833,0.103571079,0.2392566834
50,0.0072327875000000015,0.1363318207,0.1797235457
51,0.0105436832,0.0921233084,0.2365819792
52,0.014600675000000002,0.08535456660000001,0.2317961042
53,0.007945812600000001,0.08990914570000003,0.2499794208
54,0.0068224667,0.1114807041,0.23282680410000003
55,0.012795587500000002,0.11263237480000002,0.18329587910000003
56,0.0073183999,0.10015538350000001,0.1822750374
57,0.005322216700000002,0.1150697458,0.2373469458
58,0.0029050791999999997,0.1007787878,0.21731595010000002
59,0.022034600100000003,0.12707374180000003,0.20763404170000005
60,0.011872291699999999,0.12903200809999998,0.293567225
61,0.0034154833,0.1305714874,0.2691317041
62,0.006385062600000001,0.1238719085,0.28792823320000005
63,0.005413683399999999,0.11810775410000003,0.26648494990000005
64,0.0072045917000000004,0.1071582334,0.27669157910000003
65,0.0109014082,0.11799807489999999,0.28575528730000005
66,0.0045251458,0.1289756875,0.2596408248
67,0.006839812400000001,0.117827646,0.26708520390000007
68,0.0049582085,0.1160870916,0.2638513499
69,0.0161318251,0.0900967373,0.27730205430000004
70,0.0103594332,0.1308499914,0.2863448125
71,0.0122565376,0.1298943666,0.2761540792
72,0.0056646877,0.0957555499,0.2777605918
73,0.0057878334,0.1313683417,0.2905357207
74,0.006109933400000001,0.09927394180000002,0.29269932499999995
75,0.006505829,0.1181987833,0.30261034570000006
76,0.016879400000000003,0.11419461690000002,0.30360944990000005
77,0.0056862335,0.10938713340000002,0.30105719999999997
78,0.025576179100000002,0.12173016680000001,0.31379210420000003
79,0.006572816599999999,0.10814557490000001,0.3031352668
80,0.019191412600000003,0.12669665410000003,0.31226715839999997
81,0.0009570210000000001,0.1135017792,0.3166796249
82,0.0136596833,0.1105479376,0.33134201240000005
83,0.0046688083000000005,0.10850735009999998,0.32280747930000003
84,0.006391974999999999,0.1352523002,0.3480074415
85,0.019099025,0.1228601792,0.3452662208
86,0.0178216543,0.11912484150000002,0.3546753961
87,0.0182885875,0.1175748499,0.3228056001
88,0.014435404100000002,0.1247299874,0.3383749126
89,0.007257770700000001,0.18257663729999998,0.35955443740000004
90,0.013547687499999999,0.1378262625,0.3911410501
91,0.0059766998000000005,0.1337890958,0.34871458340000006
92,0.025518183300000004,0.16336894590000003,0.3676476626
93,0.0006609959,0.13829307090000004,0.3546847626
94,0.017585920900000003,0.17556634170000002,0.36985841239999995
95,0.007353891499999999,0.18838504580000004,0.357781021
96,0.014018466700000001,0.1431802206,0.3240235833
97,0.0088731667,0.16331034590000001,0.3516380123
98,0.0098612041,0.1441800709,0.3199726499000001
99,0.007529596000000001,0.1333073457,0.3521811749
100,0.016643899900000002,0.18452469159999998,0.35342929970000003
101,0.006902641899999999,0.1297867164,0.3567072249
102,0.0137313334,0.1360413625,0.3718344624
103,0.013816095600000003,0.13214406660000003,0.36010459590000005
104,0.021793783400000002,0.21701874570000004,0.36382934580000004
105,0.005843879200000001,0.12299191680000002,0.36529267509999996
106,0.023846129299999998,0.188001029,0.41219827909999995
107,0.0126477751,0.1540151957,0.3783484249
108,0.0117371625,0.12470960830000002,0.4252260459
109,0.0007500041,0.1658457665,0.4672975375000001
110,0.015066687200000001,0.1308913791,0.43977342090000004
111,0.014372437600000001,0.1443614208,0.4511532999000001
112,0.008629703999999998,0.17799977910000003,0.46722160420000003
113,0.0142027334,0.1825138125,0.45851002920000006
114,0.0251263832,0.1854600251,0.46363727490000006
115,0.005434620900000001,0.1217671623,0.4542234832
116,0.0196940875,0.1251503544,0.47058472919999994
117,0.006615312600000001,0.158849225,0.45704064980000003
118,0.030788149999999997,0.13656499589999999,0.4746689458000001
119,0.0089229623,0.1391191831,0.4695744791000001
120,0.020606695900000003,0.14738527910000002,0.47302138760000007
121,0.030462791500000003,0.19210188320000005,0.49150532910000005
122,0.0049127749,0.1399428458,0.4964525291000001
123,0.019125762500000004,0.14633289600000002,0.5322663332000002
124,0.0245468541,0.22655029570000002,0.5074905542
125,0.0050238373,0.1877572624,0.5189003417000001
126,0.018014212600000003,0.14905748359999998,0.5068604624
127,0.008321870800000002,0.14207367499999998,0.5081975042000001
128,0.0058915417,0.18714716280000004,0.47342918319999994
129,0.013486779200000002,0.1275310418,0.4751489167000001
130,0.0057532664,0.19544438339999998,0.47423290009999997
131,0.018308758200000004,0.1407836123,0.46712584999999995
132,0.0194528584,0.15085818740000004,0.4672415956000001
133,0.004970987300000002,0.1821837624,0.5181840710000001
134,0.0261892128,0.1513395542,0.5264497749999999
135,0.019310691600000002,0.17341053320000002,0.5049305127
136,0.019503829200000003,0.1585765584,0.5164761083000001
137,0.020520970800000003,0.14989855430000001,0.5166490127
138,0.0118298209,0.2137764251,0.5163717999999999
139,0.013334337600000001,0.23795362499999997,0.5183091707
140,0.0107646583,0.20492078730000002,0.5102941750000001
141,0.0072144207,0.1487158918,0.5049836958
142,0.0186606459,0.16386130849999997,0.5173416793000001
143,0.025415625000000004,0.18540113740000003,0.5651751167000001
144,0.014677179200000001,0.1612993833,0.5508343293
145,0.0189257293,0.17576795010000001,0.5585774832
146,0.0364611626,0.18099614170000003,0.5589609332000001
147,0.0090564085,0.19273093740000002,0.5534942335
148,0.032011737500000005,0.2403315251,0.5511616665
149,0.014885104200000002,0.18567302900000002,0.5575701415000001
150,0.021608224900000004,0.18019645420000002,0.5629980749000001
151,0.0084809751,0.1878885919,0.5596107377000001
152,0.012744754200000003,0.1893753792,0.5606294419
153,0.023524966600000002,0.19905215830000003,0.5788407125000001
154,0.0248275835,0.2597874001,0.5709298455999999
155,0.021878904,0.2483250582,0.5919419168000001
156,0.0171700084,0.19590568760000002,0.6039459791
157,0.022152462500000004,0.17208048750000002,0.5870371708000001
158,0.0064322958,0.18842235430000004,0.587449071
159,0.035344733200000006,0.20313552499999998,0.5879516916
160,0.0320749083,0.1922864542,0.5538952251
161,0.008996129200000001,0.21626727090000003,0.5546223542000001
162,0.0159941126,0.2501909166,0.5520562209000001
163,0.015555721,0.20113433760000002,0.5581525250000001
164,0.013916775000000001,0.22682222070000005,0.5490989250000001
165,0.030763924900000007,0.1843032749,0.5568840626000001
166,0.014645174900000002,0.18615540430000002,0.5595935916
167,0.0087780708,0.23852235850000003,0.6088754293
168,0.0262383584,0.21289718339999997,0.6068612167000002
169,0.0288169915,0.20840680000000003,0.6011851538999999
170,0.0130169751,0.1999190541,0.6147219251000001
171,0.058722125199999996,0.23507902490000002,0.6086068124
172,0.0217018918,0.22549852509999999,0.6017398334
173,0.0360780209,0.20496926229999998,0.6008474290000001
174,0.0222126043,0.20495021260000001,0.5978414542999999
175,0.011767750100000002,0.2469751625,0.5889948291
176,0.0259356875,0.2161998042,0.5957921502000001
177,0.030622162300000005,0.22381750840000003,0.59914175
178,0.020930024999999998,0.22990857930000003,0.6031370419000001
179,0.027226104100000002,0.22060171250000002,0.5899356500999999
180,0.0072281957,0.2301440877,0.5991072584
181,0.018006437700000003,0.2224795792,0.5868762501000002
182,0.0200415166,0.31734565400000003,0.5972852831000002
183,0.0727277875,0.33933505,0.6449783791
184,0.026117679100000003,0.3760720209,0.6601264877
185,0.0224590832,0.2425255625,0.6342848585
186,0.0216692416,0.2546003291,0.6265164834
187,0.016143246,0.2634652833000001,0.6550408833000001
188,0.009092566500000001,0.24343331230000004,0.6355997789000001
189,0.038507945700000004,0.246933346,0.6146947833
190,0.04611721240000001,0.23153323770000003,0.6311416207
191,0.013325120900000001,0.23375150810000003,0.6312497252
192,0.047613220600000006,0.3172184792,0.5905701252
193,0.0082315335,0.22786645430000002,0.5914749001
194,0.0206079875,0.32287491670000007,0.6001530668000001
195,0.0376173751,0.31494964170000006,0.6050334709000001
196,0.0097065915,0.26431628740000007,0.6074166375
197,0.0169748875,0.2635214249000001,0.6105802127
198,0.0292687,0.23023827489999998,0.5987431915999999
199,0.033047604200000004,0.26208308350000004,0.5951032707999999
200,0.0287514041,0.3155263875,0.5985618668


==> CnBallConstrMean-2-35-iterations.csv <==
d,pga,alm,epm
2,12,53,101
3,29,36,101
4,33,40,101
5,150,44,101
6,49,47,101
7,29,45,101
8,31,43,101
9,36,34,101
10,25,40,101
11,26,40,101
12,22,39,101
13,22,35,101
14,20,27,101
15,22,25,101
16,21,39,101
17,19,46,101
18,22,42,101
19,20,40,101
20,21,24,101
21,19,24,101
22,17,26,101
23,23,40,101
24,16,38,101
25,17,38,101
26,16,45,101
27,17,38,101
28,17,45,101
29,16,32,101
30,16,30,101
31,16,47,101
32,17,36,101
33,15,45,101
34,18,55,101
35,17,52,101


==> CnBallConstrMean-2-35-times.csv <==
d,pga,alm,epm
2,0.0007456333,0.022445004,0.0597802001
3,0.0006479125,0.0190973501,0.0385243083
4,0.0025325042,0.0212598582,0.062034949900000004
5,0.002526125,0.019898379400000006,0.0577015167
6,0.00045714150000000005,0.0180272375,0.057058400100000004
7,0.0004699127,0.0213341374,0.0564011499
8,0.005033312400000001,0.014662104200000001,0.054199374999999994
9,0.0031128377,0.019455204200000003,0.0644278541
10,0.0027780417,0.0187864707,0.0556489377
11,0.0158098875,0.07401416229999999,0.061359224999999996
12,0.0272857877,0.0151882708,0.0550008877
13,0.0055754791,0.012782750099999999,0.06743902909999999
14,0.002868671,0.020415946,0.05906355410000001
15,0.0046222957,0.011932821000000001,0.06642895
16,0.006507429300000001,0.015408616500000003,0.046231221
17,0.0261688207,0.020056629399999998,0.0634835874
18,0.0252232626,0.0145069373,0.05833363770000001
19,0.0269038377,0.009626033400000001,0.0719628999
20,0.0045151707000000004,0.014894821200000002,0.0561861002
21,0.007335624999999998,0.013232966600000002,0.07122415010000001
22,0.0023400541,0.0193859041,0.0839466169
23,0.0026258584,0.0274891708,0.062261570799999985
24,0.028524750100000003,19.36433879166667,0.07457998330000001
25,0.0306388042,0.015079783400000001,0.07499904580000001
26,0.006023112700000001,0.014399328999999999,0.0766151333
27,0.031130437700000003,0.04852350820000001,0.07877785410000002
28,0.031236579200000003,0.022764849999999996,0.07927953750000001
29,0.029003099900000003,0.0242664497,0.080228825
30,0.0050861958,0.0201628211,0.08050007940000001
31,0.0334501832,0.0197311543,0.0951680919
32,0.0052675542,0.019886450000000003,0.06219295410000001
33,0.005240246000000001,0.03217313340000001,0.0732031417
34,0.029529391600000003,0.022879750100000002,0.05238509580000002
35,0.029936029200000002,0.0395598791,0.0690506209

